Leveraging Generative AI Models to Explore Human Identity

This paper attempts to explore human identity by utilizing neural networks in an indirect manner. For this exploration, we adopt diffusion models, state-of-the-art AI generative models trained to create human face images. By relating the generated human face to human identity, we establish a correspondence between the face image generation process of the diffusion model and the process of human identity formation. Through experiments with the diffusion model, we observe that changes in its external input result in significant changes in the generated face image. Based on the correspondence, we indirectly confirm the dependence of human identity on external factors in the process of human identity formation. Furthermore, we introduce \textit{Fluidity of Human Identity}, a video artwork that expresses the fluid nature of human identity affected by varying external factors. The video is available at https://www.behance.net/gallery/219958453/Fluidity-of-Human-Identity?.

==> 844f2d44-1ff5-349a-9fc9-5fcdcae52f99.txt <==
@inbook{844f2d44-1ff5-349a-9fc9-5fcdcae52f99,
 ISBN = {9780674024458},
 URL = {http://www.jstor.org/stable/j.ctv1nzfgns.6},
 abstract = {When Marx undertook his analysis of the capitalist mode of production, that mode was in its infancy.² Marx adopted an approach which gave his investigations prognostic value. Going back to the basic conditions of capitalist production, he presented them in a way which showed what could be expected of capitalism in the future. What could be expected, it emerged, was not only an increasingly harsh exploitation of the proletariat but, ultimately, the creation of conditions which would make it possible for capitalism to abolish itself.Since the transformation of the superstructure proceeds far more slowly than that of the base},
 author = {WALTER BENJAMIN and Edmund Jephcott and Rodney Livingstone and Howard Eiland},
 booktitle = {The Work of Art in the Age of Its Technological Reproducibility, and Other Writings on Media},
 pages = {19--55},
 publisher = {Harvard University Press},
 title = {The Work of Art in the Age of Its Technological Reproducibility: SECOND VERSION},
 urldate = {2024-11-30},
 year = {2008}
}

